OVI Traces Photoionized Streams With Collisionally Ionized Boundaries in Cosmological Simulations of $z \sim 1$ Massive Galaxies

We analyse the distribution and origin of OVI in the Circumgalactic Medium (CGM) of dark-matter haloes of $\sim 10^{12}$ M$_\odot$ at $z\sim1$ in the VELA cosmological zoom-in simulations. We find that the OVI in the inflowing cold streams is primarily photoionized, while in the bulk volume it is primarily collisionally ionized. The photoionized component dominates the observed column density at large impact parameters ($\gtrsim 0.3 R_{\rm vir}$), while the collisionally ionized component dominates closer in. We find that most of the collisional OVI, by mass, resides in the relatively thin boundaries of the photoionized streams. We discuss how the results are in agreement with analytic predictions of stream and boundary properties, and their compatibility with observations. This allows us to predict the profiles of OVI and other ions in future CGM observations and provides a toy model for interpreting them.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
